High Performance Evaluation of Helmholtz Potentials using the Multi-Level Fast Multipole Algorithm

Evaluation of pair potentials is critical in a number of areas of physics. The classicalN-body problem has its root in evaluating the Laplace potential, and has spawned tree-algorithms, the fast multipole method (FMM), as well as kernel independent approaches. Over the years, FMM for Laplace potential has had a profound impact on a number of disciplines as it has been possible to develop highly scalable parallel algorithm for these potential evaluators. This is in stark contrast to parallel algorithms for the Helmholtz (oscillatory) potentials. The principal bottleneck to scalable parallelism are operations necessary to traverse up, across and down the tree, affecting both computation and communication. In this paper, we describe techniques to overcome bottlenecks and achieve high performance evaluation of the Helmholtz potential for a wide spectrum of geometries. We demonstrate that the resulting implementation has a load balancing effect that significantly reduces the time-to-solution and enhances the scale of problems that can be treated using full wave physics.

==> Data/GridComplexity.txt <==
Particles	M2M/L2L Exp	M2M Act	L2L Act	M2L Exp	M2L Act
65536	981467136	905969664	1009788352	427819008	389690640
262144	4968677376	4586471424	5111545408	1925185536	1816699272
1048576	24536678400	22649241600	25018864192	8556380160	8292862152
4194304	1.19E+11	1.10E+11	1.23E+11	37648072704	37162250256
16777216	5.65E+11	5.22E+11	5.64E+11	1.64E+11	1.64E+11


==> Data/SurfaceBandwidth.txt <==
Particles	M2M/L2L Exp	M2M Act	L2L Act	M2L Exp	M2L Act
65536	59768832	50165120	59869408	224133120	236846976
262144	268959744	197932160	236070880	896532480	933033824
1048576	1195376640	786298240	936703104	3586129920	3691229640
4194304	5259657216	3129475456	3649492928	14344519680	14562274232
16777216	22951231488	12139309696	14085106656	57378078720	57048905472


==> Data/SurfaceMessages.txt <==
Particles	M2M/L2L Exp	M2M Act	L2L Act	M2L Exp	M2L Act
256	6362.718447	4352	6368	1020307.456	923128
512	25450.87379	24448	30176	1199980.544	1079261
1024	101803.4951	92032	102880	1371363.328	1323537
2048	407213.9806	379264	407008	1592538.368	1554963


==> Data/VolumeBandwidth.txt <==
Particles	M2M/L2L Exp	M2M Act	L2L Act	M2L Exp	M2L Act
32768	1802240	1806336	2842496	122880000	115218752
262144	14417920	6850560	10989440	491520000	487566208
2097152	115343360	26671104	43208576	1966080000	2016477312
16777216	419430400	105240576	171347840	15728640000	8326674176


==> Data/VolumeComplexity.txt <==
Particles	Exp	M2M Act	L2L Act	M2L Act
32768	458752000	58498560	68839936	342937872
262144	3670016000	544606720	655159296	3189176352
2097152	29360128000	4745126400	5694020608	27786209328
16777216	2.35E+11	39673294336	47535483392	2.33E+11


==> Data/VolumeMessages.txt <==
Particles	M2M/L2L Exp	M2M Act	L2L Act	M2L Exp	M2L Act
256	4024	256	1024	77415.67573	74202
512	7096	1024	4096	103219.8236	129206
1024	19384	8192	24448	258048.3047	245973
2048	68536	34816	67456	619315.3488	544093

